Optimal Sensor Position for a Computer Mouse

Computer mice have their displacement sensors in various locations (center, front, and rear). However, there has been little research into the effects of sensor position or on engineering approaches to exploit it. This paper first discusses the mechanisms via which sensor position affects mouse movement and reports the results from a study of a pointing task in which the sensor position was systematically varied. Placing the sensor in the center turned out to be the best compromise: improvements over front and rear were in the 11--14% range for throughput and 20--23% for path deviation. However, users varied in their personal optima. Accordingly, variable-sensor-position mice are then presented, with a demonstration that high accuracy can be achieved with two static optical sensors. A virtual sensor model is described that allows software-side repositioning of the sensor. Individual-specific calibration should yield an added 4% improvement in throughput over the default center position.

==> Accessibility_comment.txt <==
Figure 1: "Illustration of the problem statement."
Figure 2: "List of commercial mouse devices."
Figure 3: "Photo of the prototype mouse devices."
Figure 4: "Illustration of the virtual sensor during motions. T, r, p values are visualized."
Figure 5: "A robot arm moving the instrumented mouse device. The paths generated from the two prototype mouse devices are plotted graphs."
Figure 6: "AimBooster game. Round targets randomly appear on the game screen."
Figure 7: "Hand-drawn infinity shapes by sensors on different positions."
Figure 8: "Visualization of the Fitts' Law test, ISO 9241-411:2012 multi-directional tapping task."
Figure 9: "Throughputs plotted for every participant and the grand average graph."
Figure 10: "Visualization of the path deviation and error."
Figure 11: "Mean Absolute Error in different sensor positions, and linear regression analysis between throughput and mean absolute error."
Figure 12: "An example data from a participant P14, showing the high deviation and low deviation examples."
Figure 13: "The left graph is the Throughput graph, which has a peak at the 40% position. The right graph is the result of Gaussian process, which exhibits the lowest point at also 40% position."
